Search for dark photons produced in 13 TeV $pp$ collisions

Searches are performed for both prompt-like and long-lived dark photons, $A^{\prime}$, produced in proton-proton collisions at a center-of-mass energy of 13 TeV, using $A^{\prime}\to\mu^+\mu^-$ decays and a data sample corresponding to an integrated luminosity of 1.6 fb$^{-1}$ collected with the LHCb detector. The prompt-like $A^{\prime}$ search covers the mass range from near the dimuon threshold up to 70 GeV, while the long-lived $A^{\prime}$ search is restricted to the low-mass region $214<m(A^{\prime})<350$ MeV. No evidence for a signal is found, and 90% confidence level exclusion limits are placed on the $\gamma$-$A^{\prime}$ kinetic-mixing strength. The constraints placed on prompt-like dark photons are the most stringent to date for the mass range $10.6 < m(A^{\prime}) < 70$ GeV, and are comparable to the best existing limits for $m(A^{\prime}) < 0.5$ GeV. The search for long-lived dark photons is the first to achieve sensitivity using a displaced-vertex signature.

==> long-lived-excluded.txt <==
# mass [MeV] espilon^2

region 1
221.687 6.13025e-10
222.732 6.13025e-10
223.818 4.74544e-10
223.818 1.45696e-09
223.454 1.45696e-09
222.732 1.14732e-09
221.687 6.13025e-10

region 2
225.961 4.84866e-10
226.573 4.84866e-10
227.411 3.65347e-10
230.282 4.25281e-10
230.282 1.08715e-09
228.27 1.08715e-09
227.411 1.29925e-09
226.573 1.08259e-09
225.961 4.84866e-10

region 3
249.195 1.61641e-09
251.449 1.61641e-09
251.449 2.02703e-09
250.437 2.02703e-09
249.195 1.61641e-09

region 4
296.634 5.24542e-10
297.733 5.24542e-10
299.584 5.02928e-10
301.45 4.65615e-10
303.331 4.07204e-10
305.227 4.06265e-10
307.138 4.65943e-10
309.063 4.45183e-10
311.077 5.07127e-10
311.077 1.23049e-09
311.003 1.23049e-09
309.063 1.74143e-09
307.138 2.0189e-09
305.227 2.06385e-09
303.331 2.17556e-09
301.45 1.5692e-09
299.584 1.36727e-09
297.733 1.72867e-09
296.634 5.24542e-10


==> prompt-excluded.txt <==
# mass [MeV] Fig 2 result
214.039 1000
214.039 3.35805e-07
214.384 2.69629e-07
214.751 2.69902e-07
215.14 1.88999e-07
215.551 1.72444e-07
215.984 1.20896e-07
216.44 2.25762e-07
216.919 1.09362e-07
217.42 1.70346e-07
217.944 1.87159e-07
218.491 1.82414e-07
219.061 1.22921e-07
219.653 1.92813e-07
220.269 3.26129e-07
220.908 2.07278e-07
221.57 5.13057e-07
222.254 5.59723e-07
222.962 6.61879e-07
223.693 5.97905e-07
224.447 5.06994e-07
225.224 3.852e-07
226.024 2.6356e-07
226.847 2.18797e-07
227.693 1.98658e-07
228.562 2.08292e-07
229.453 4.11014e-07
230.368 4.86661e-07
231.304 3.88827e-07
232.264 3.95888e-07
233.246 4.25902e-07
234.25 4.03582e-07
235.276 4.01546e-07
236.325 3.42273e-07
237.396 1.98255e-07
238.488 3.03171e-07
239.603 3.06706e-07
240.739 2.61568e-07
241.896 8.03776e-07
243.075 5.11786e-07
244.276 3.71583e-07
245.497 3.16243e-07
246.74 3.08256e-07
248.003 2.33336e-07
249.287 2.55471e-07
250.591 2.51123e-07
251.916 2.78971e-07
253.261 3.0289e-07
254.627 4.28526e-07
256.012 6.65522e-07
257.416 5.23213e-07
258.841 1.96098e-07
260.285 2.69721e-07
261.747 2.87054e-07
263.23 2.75632e-07
264.73 4.28525e-07
266.25 3.88692e-07
267.788 3.66405e-07
269.345 4.61693e-07
270.92 4.86568e-07
272.512 5.15463e-07
274.123 4.35003e-07
275.752 3.99423e-07
277.397 4.14532e-07
279.061 4.22745e-07
280.741 4.33985e-07
282.439 3.34782e-07
284.153 5.13294e-07
285.884 3.5527e-07
287.631 2.71086e-07
289.395 1.59563e-07
291.175 2.47987e-07
292.971 5.60332e-07
294.783 7.01337e-07
296.61 4.20987e-07
298.453 8.30726e-07
300.312 6.87095e-07
302.185 2.25477e-07
304.074 2.19577e-07
305.977 2.88972e-07
307.896 4.52811e-07
309.829 3.40385e-07
311.776 3.60874e-07
313.737 3.75504e-07
315.713 4.42402e-07
317.703 5.39823e-07
319.706 3.86926e-07
321.724 4.89774e-07
323.754 5.32526e-07
325.799 6.40118e-07
327.856 7.98784e-07
329.927 6.98923e-07
332.011 7.26306e-07
334.107 5.84198e-07
336.216 3.74106e-07
338.338 4.42212e-07
340.473 1.0562e-07
342.62 2.45559e-07
344.779 1.34401e-07
346.95 5.09644e-07
349.133 3.33411e-07
351.328 3.05762e-07
353.535 4.51755e-07
355.753 5.96787e-07
357.983 7.31023e-07
360.224 7.41498e-07
362.477 6.69965e-07
364.741 5.40547e-07
367.016 1.85142e-07
369.301 1.96906e-07
371.598 3.45187e-07
373.906 3.24434e-07
376.224 4.58467e-07
378.553 4.47386e-07
380.892 3.25018e-07
383.242 4.57927e-07
385.601 2.9101e-07
387.971 6.29132e-07
390.352 3.57749e-07
392.742 5.24278e-07
395.142 5.52912e-07
397.552 5.70892e-07
399.971 6.17449e-07
402.4 6.61919e-07
404.839 1.01046e-06
407.287 6.95165e-07
409.745 8.88306e-07
412.212 4.55534e-07
414.688 3.5375e-07
417.173 1.98861e-07
419.668 2.85969e-07
422.171 7.5497e-07
424.683 7.78439e-07
427.204 7.86776e-07
429.734 7.87333e-07
432.273 3.83793e-07
434.82 4.60455e-07
437.376 4.37194e-07
439.94 7.85977e-07
442.512 7.55673e-07
445.093 7.19962e-07
447.683 7.36186e-07
450.28 8.16201e-07
452.886 9.87138e-07
455.5 1.15702e-06
458.122 1.47073e-06
460.751 1.06934e-06
463.389 3.31405e-07
466.035 5.22163e-07
468.688 3.50531e-07
471.349 4.35281e-07
474.018 8.4235e-07
476.694 1.4008e-06
479.378 8.23592e-07
482.07 7.0345e-07
484.769 5.33657e-07
487.475 3.6091e-07
490.189 6.14648e-07
492.91 8.15247e-07
495.638 1.32287e-06
498.374 1.31265e-06
501.117 1.2487e-06
503.866 9.06911e-07
506.623 6.37359e-07
509.387 3.48408e-07
512.158 4.97669e-07
514.936 5.73063e-07
517.721 4.50827e-07
520.513 7.56475e-07
523.311 1.09754e-06
523.311 1000
571.887 1000
571.887 1.53942e-06
574.801 1.27333e-06
577.722 1.46614e-06
580.648 1.39863e-06
583.58 1.69369e-06
586.519 1.32295e-06
589.463 4.0401e-07
592.414 5.49149e-07
595.37 1.21342e-06
598.332 1.48552e-06
601.3 1.96739e-06
604.274 1.55274e-06
607.254 1.48358e-06
610.239 1.35687e-06
613.231 1.47337e-06
616.227 1.78529e-06
619.23 1.27425e-06
622.238 1.65938e-06
625.252 1.42983e-06
628.272 1.03265e-06
631.297 7.88664e-07
634.327 8.13861e-07
637.363 1.1957e-06
640.405 5.59448e-07
643.452 8.85671e-07
646.505 3.80773e-07
649.563 1.845e-06
652.626 1.5409e-06
655.695 1.89119e-06
658.769 1.5931e-06
661.849 1.78161e-06
664.934 1.92909e-06
668.024 1.79215e-06
671.12 1.14151e-06
674.22 1.74557e-06
677.326 1.80575e-06
680.437 1.91534e-06
683.554 1.70028e-06
686.675 1.68625e-06
689.802 2.34157e-06
692.934 3.82987e-06
696.071 1.35861e-06
699.213 1.34158e-06
702.36 1.04481e-06
705.512 1.23678e-06
708.669 1.93639e-06
711.831 2.11152e-06
714.999 2.15369e-06
718.171 2.22925e-06
721.348 2.1718e-06
724.53 2.17304e-06
727.717 2.14962e-06
730.909 2.15981e-06
734.106 2.05262e-06
737.308 1.82716e-06
740.514 1.55357e-06
740.514 1000
827.541 1000
827.541 3.06004e-06
830.876 3.81854e-06
834.216 3.95061e-06
837.56 3.30925e-06
840.908 3.77425e-06
844.261 3.96322e-06
847.618 3.74597e-06
850.979 3.22104e-06
854.345 3.0084e-06
857.716 2.57412e-06
861.09 4.02964e-06
864.469 4.36103e-06
867.853 4.23909e-06
871.24 3.90908e-06
874.632 2.57349e-06
878.029 1.92148e-06
881.429 1.68539e-06
884.834 4.43838e-07
888.243 2.55828e-06
891.657 2.77911e-06
895.074 3.71453e-06
898.496 4.13685e-06
901.923 2.9801e-06
905.353 2.33936e-06
908.788 5.39572e-07
912.227 5.531e-07
915.67 4.29984e-07
919.117 7.63348e-07
922.568 8.1937e-07
926.024 1.87651e-06
929.484 6.80419e-06
932.948 3.07683e-06
936.416 3.38104e-06
939.888 1.82286e-06
943.364 2.20119e-06
946.845 6.89372e-07
950.33 2.14164e-06
953.818 2.94484e-06
957.311 7.56038e-06
957.311 1000
1100.34 1000
1100.34 7.7496e-06
1104.06 7.37468e-06
1107.79 3.91718e-06
1111.52 7.00264e-07
1115.26 2.7316e-06
1119.01 3.14011e-06
1122.76 1.93798e-06
1126.51 2.00566e-06
1130.28 1.79977e-06
1134.04 3.54343e-06
1137.82 4.58921e-06
1141.59 4.9445e-06
1145.38 1.66343e-06
1149.17 1.46611e-06
1152.96 1.93678e-06
1156.76 1.12039e-06
1160.57 1.71015e-06
1164.38 2.15772e-06
1168.2 2.90336e-06
1172.03 3.81659e-06
1175.86 3.17612e-06
1179.69 2.09051e-06
1183.53 2.36474e-06
1187.38 8.66764e-07
1191.23 2.25696e-06
1195.09 2.4021e-06
1198.95 2.08573e-06
1202.82 1.26672e-06
1206.7 1.3302e-06
1210.58 1.83811e-06
1214.47 1.65248e-06
1218.36 2.03171e-06
1222.26 2.49511e-06
1226.17 2.11398e-06
1230.08 2.14635e-06
1234 3.41119e-06
1237.92 3.67023e-06
1241.85 3.7796e-06
1245.78 4.42744e-06
1249.72 4.77076e-06
1253.67 3.75296e-06
1257.62 2.64548e-06
1261.58 1.29416e-06
1265.54 1.51267e-06
1269.51 1.82207e-06
1273.49 3.57135e-06
1277.47 1.53948e-06
1281.46 2.41113e-06
1285.46 1.79388e-06
1289.46 1.18673e-06
1293.46 2.50995e-06
1297.47 3.10621e-06
1301.49 2.87265e-06
1305.52 2.6772e-06
1309.55 2.6595e-06
1313.59 1.54495e-06
1317.63 2.21965e-06
1321.68 1.39108e-06
1325.73 1.9229e-06
1329.8 2.35575e-06
1333.86 2.83842e-06
1337.94 2.83187e-06
1342.02 2.07309e-06
1346.1 4.26155e-06
1350.2 2.71936e-06
1354.3 1.1344e-06
1358.4 1.09395e-06
1362.51 9.20102e-07
1366.63 9.438e-07
1370.75 9.68904e-07
1374.88 1.41848e-06
1379.02 1.57991e-06
1383.16 3.75031e-06
1387.31 1.97608e-06
1391.47 2.27287e-06
1395.63 2.14593e-06
1399.8 2.43029e-06
1403.97 3.45188e-06
1408.15 4.78123e-06
1412.34 3.27601e-06
1416.53 1.92467e-06
1420.73 1.57951e-06
1424.94 1.06965e-06
1429.15 3.62098e-06
1433.37 5.14608e-06
1437.6 2.31725e-06
1441.83 3.03036e-06
1446.07 3.01983e-06
1450.32 2.37463e-06
1454.57 1.71807e-06
1458.83 4.25635e-06
1463.09 4.35374e-06
1467.37 2.36962e-06
1471.64 6.14953e-06
1475.93 5.74531e-06
1480.22 5.64336e-06
1484.52 2.48107e-06
1488.82 1.5083e-06
1493.14 1.67476e-06
1497.45 1.84383e-06
1501.78 2.26106e-06
1506.11 2.5717e-06
1510.45 4.26841e-06
1514.79 4.14251e-06
1519.15 4.15373e-06
1523.5 7.79427e-06
1527.87 6.97722e-06
1532.24 3.78297e-06
1536.62 1.5357e-06
1541 1.66475e-06
1545.4 4.40109e-06
1549.8 6.15325e-06
1554.2 4.65721e-06
1558.61 7.69522e-06
1563.03 7.71076e-06
1567.46 6.85219e-06
1571.89 5.50436e-06
1576.33 2.9674e-06
1580.78 2.43288e-06
1585.24 2.2312e-06
1589.7 2.11899e-06
1594.17 1.37487e-06
1598.64 1.82609e-06
1603.12 2.27109e-06
1607.61 3.60816e-06
1612.11 4.60912e-06
1616.61 4.91694e-06
1621.12 6.50922e-06
1625.64 7.68179e-06
1630.16 4.59369e-06
1634.69 2.21558e-06
1639.23 6.32328e-06
1643.78 2.54523e-06
1648.33 2.30709e-06
1652.89 2.65329e-06
1657.46 8.53513e-06
1662.03 5.99484e-06
1666.61 5.38097e-06
1671.2 5.38677e-06
1675.79 8.55037e-06
1680.4 2.74127e-06
1685.01 1.97471e-06
1689.62 1.81275e-06
1694.25 2.45558e-06
1698.88 1.92422e-06
1703.52 2.24197e-06
1708.17 2.65482e-06
1712.82 2.52657e-06
1717.48 2.52968e-06
1722.15 2.53711e-06
1726.82 2.21884e-06
1731.51 3.26844e-06
1736.2 3.76695e-06
1740.9 3.37708e-06
1745.6 6.20935e-06
1750.31 6.60516e-06
1755.03 1.06917e-05
1759.76 9.47563e-06
1764.5 9.81598e-06
1769.24 9.24572e-06
1773.99 1.97232e-06
1778.75 1.49437e-06
1783.51 1.65698e-06
1788.29 1.14855e-06
1793.07 1.42608e-06
1797.85 1.46587e-06
1802.65 2.49222e-06
1807.45 3.1387e-06
1812.26 6.54409e-06
1817.08 8.49641e-06
1821.91 1.14977e-05
1826.74 9.1197e-06
1831.58 6.17099e-06
1836.43 2.0275e-06
1841.29 1.04825e-06
1846.15 9.76893e-07
1851.03 2.08487e-06
1855.91 1.29127e-06
1860.79 5.91166e-06
1865.69 7.39237e-06
1870.59 4.19853e-06
1875.5 6.97905e-06
1880.42 4.35595e-06
1885.35 1.12568e-06
1890.28 2.51474e-06
1895.23 3.89575e-06
1900.18 4.37431e-06
1905.14 4.97208e-06
1910.1 5.76582e-06
1915.08 7.28227e-06
1920.06 6.47814e-06
1925.05 3.80322e-06
1930.05 4.3895e-06
1935.06 6.76401e-06
1940.07 7.71379e-06
1945.09 5.38182e-06
1950.12 4.60053e-06
1955.16 5.35922e-06
1960.21 9.61512e-06
1965.27 6.00175e-06
1970.33 3.23742e-06
1975.4 2.29693e-06
1980.48 1.40539e-06
1985.57 1.22768e-06
1990.66 1.65448e-06
1995.77 2.91888e-06
2000.88 4.87484e-06
2006 1.27229e-05
2011.13 8.35217e-06
2016.27 7.39903e-06
2021.41 3.51268e-06
2026.57 2.105e-06
2031.73 1.2626e-06
2036.9 2.83252e-06
2042.08 3.92161e-06
2047.26 6.91632e-06
2052.46 3.38164e-06
2057.66 3.17002e-06
2062.88 6.26451e-06
2068.1 5.4034e-06
2073.33 5.3717e-06
2078.57 4.86049e-06
2083.81 3.28435e-06
2089.07 2.18299e-06
2094.33 2.3834e-06
2099.6 2.88088e-06
2104.88 3.25755e-06
2110.17 7.26969e-06
2115.47 2.68997e-06
2120.78 5.25684e-06
2126.09 5.99051e-06
2131.42 5.04509e-06
2136.75 5.14499e-06
2142.09 5.28061e-06
2147.44 5.08964e-06
2152.8 4.3211e-06
2158.17 1.89096e-06
2163.54 2.059e-06
2168.93 2.0595e-06
2174.32 2.68477e-06
2179.72 3.39807e-06
2185.14 1.06622e-05
2190.56 6.46337e-06
2195.99 5.27805e-06
2201.42 4.97261e-06
2206.87 5.32553e-06
2212.33 3.04071e-06
2217.79 1.46837e-06
2223.27 3.12019e-06
2228.75 4.68341e-06
2234.24 3.03483e-06
2239.74 3.62255e-06
2245.25 4.95325e-06
2250.77 5.20561e-06
2256.3 5.56498e-06
2261.84 6.03145e-06
2267.38 6.2568e-06
2272.94 4.56366e-06
2278.5 4.15885e-06
2284.08 3.15813e-06
2289.66 3.78095e-06
2295.25 4.61915e-06
2300.86 4.29392e-06
2306.47 4.20096e-06
2312.09 5.95575e-06
2317.72 4.17778e-06
2323.36 1.7046e-06
2329 1.89593e-06
2334.66 2.67531e-06
2340.33 2.33924e-06
2346 5.12737e-06
2351.69 3.67771e-06
2357.39 8.90484e-06
2363.09 9.26226e-06
2368.8 6.41476e-06
2374.53 5.43918e-06
2380.26 3.43961e-06
2386 2.91033e-06
2391.76 1.92189e-06
2397.52 5.36514e-06
2403.29 2.77567e-06
2409.07 2.93657e-06
2414.86 3.04065e-06
2420.66 6.18001e-06
2426.47 4.47263e-06
2432.29 5.3783e-06
2438.12 6.29042e-06
2443.96 6.96992e-06
2449.81 7.73843e-06
2455.67 9.48473e-06
2461.54 8.18379e-06
2467.42 5.7465e-06
2473.3 3.51734e-06
2479.2 2.07672e-06
2485.11 2.42443e-06
2491.03 2.44136e-06
2496.96 2.4837e-06
2502.89 4.78036e-06
2508.84 2.54072e-06
2514.8 5.15757e-06
2520.77 2.54317e-06
2526.74 2.87249e-06
2532.73 4.93086e-06
2538.73 4.36891e-06
2544.74 4.66952e-06
2550.76 5.11709e-06
2556.78 6.19186e-06
2562.82 3.46275e-06
2568.87 5.10017e-06
2574.93 3.0293e-06
2581 6.50854e-06
2587.08 7.19289e-06
2593.17 7.53319e-06
2599.27 1.00011e-05
2605.38 8.67065e-06
2611.5 5.9844e-06
2617.63 9.60704e-06
2623.77 4.69976e-06
2629.92 5.83239e-06
2636.08 1.78287e-06
2642.26 1.72144e-06
2648.44 2.34468e-06
2654.63 6.97456e-06
2660.84 9.40566e-06
2667.05 6.45886e-06
2673.28 8.47678e-06
2679.51 8.94277e-06
2685.76 4.5639e-06
2692.02 7.07963e-06
2698.28 5.64944e-06
2698.28 1000
3300.97 1000
3300.97 3.89334e-06
3308.29 3.70504e-06
3315.63 4.73547e-06
3322.99 6.03904e-06
3330.35 5.17217e-06
3337.73 6.07853e-06
3345.12 5.33174e-06
3352.53 4.79328e-06
3359.94 4.7804e-06
3367.38 4.93641e-06
3374.82 4.82514e-06
3382.28 3.50584e-06
3389.75 4.28195e-06
3397.23 4.09244e-06
3404.73 4.53354e-06
3412.24 4.68627e-06
3419.76 4.8888e-06
3427.3 3.98866e-06
3434.85 4.61663e-06
3442.42 2.69836e-06
3450 2.13885e-06
3457.59 2.67047e-06
3465.19 2.99712e-06
3472.81 3.19839e-06
3480.45 3.72425e-06
3488.09 3.26978e-06
3495.75 3.34435e-06
3503.43 3.19399e-06
3511.11 3.13948e-06
3518.82 3.13471e-06
3526.53 3.37023e-06
3534.26 3.64762e-06
3542 3.4269e-06
3549.76 3.3299e-06
3557.53 3.45443e-06
3565.32 3.44514e-06
3573.12 3.00691e-06
3580.93 2.96953e-06
3588.76 2.88789e-06
3596.6 2.7889e-06
3596.6 1000
3808.01 1000
3808.01 5.70269e-06
3816.25 5.61615e-06
3824.5 1.67534e-06
3832.77 2.31294e-06
3841.06 3.85491e-06
3849.36 3.55597e-06
3857.67 4.01082e-06
3866.01 6.63018e-06
3874.35 7.41023e-06
3882.71 6.76969e-06
3891.09 4.08514e-06
3899.48 2.30712e-06
3907.89 2.26386e-06
3916.31 3.3431e-06
3924.75 2.07677e-06
3933.21 2.64798e-06
3941.67 4.39002e-06
3950.16 2.92775e-06
3958.66 6.55938e-06
3967.18 6.55933e-06
3975.71 7.47561e-06
3984.26 3.05584e-06
3992.82 6.79622e-06
4001.4 7.69598e-06
4010 1.04384e-05
4018.61 1.07067e-05
4027.24 1.11661e-05
4035.88 1.18833e-05
4044.54 9.51478e-06
4053.22 9.08182e-06
4061.91 4.61225e-06
4070.62 4.38089e-06
4079.34 4.54203e-06
4088.08 1.06657e-05
4096.84 1.24811e-05
4105.61 1.1761e-05
4114.4 1.20917e-05
4123.2 1.04091e-05
4132.02 1.01412e-05
4140.86 8.11492e-06
4149.72 6.18667e-06
4158.59 4.32704e-06
4167.48 4.67169e-06
4176.38 5.60244e-06
4185.3 7.11151e-06
4194.24 7.21295e-06
4203.19 6.0771e-06
4212.16 5.32754e-06
4221.15 5.47769e-06
4230.16 5.25571e-06
4239.18 3.38141e-06
4248.22 3.29578e-06
4257.27 3.46695e-06
4266.34 2.22075e-06
4275.43 2.64797e-06
4284.54 2.96758e-06
4293.66 6.18741e-06
4302.81 6.59182e-06
4311.96 7.77448e-06
4321.14 5.99803e-06
4330.33 4.39113e-06
4339.54 4.88245e-06
4348.77 4.00966e-06
4358.01 3.81918e-06
4367.27 4.84914e-06
4376.55 6.79873e-06
4385.85 5.70301e-06
4395.17 8.79223e-06
4404.5 6.80809e-06
4413.85 4.7418e-06
4423.21 5.81063e-06
4432.6 8.21328e-06
4442 9.80024e-06
4451.42 1.53191e-05
4460.86 8.82363e-06
4470.32 7.83101e-06
4479.79 7.90593e-06
4489.29 6.55189e-06
4498.8 6.86506e-06
4508.33 1.02783e-05
4517.87 4.39555e-06
4527.44 4.94914e-06
4537.02 4.3506e-06
4546.62 7.37493e-06
4556.24 8.49565e-06
4565.88 9.05143e-06
4575.54 1.22577e-05
4585.21 9.3177e-06
4594.9 7.73904e-06
4604.62 7.86229e-06
4614.35 5.94236e-06
4624.09 5.03078e-06
4633.86 4.05211e-06
4643.65 2.15696e-06
4653.45 3.54351e-06
4663.28 5.06504e-06
4673.12 5.50371e-06
4682.98 4.76672e-06
4692.86 4.13859e-06
4702.76 5.11562e-06
4712.68 6.09664e-06
4722.62 6.93184e-06
4732.57 4.82463e-06
4742.55 7.01612e-06
4752.55 8.0468e-06
4762.56 3.247e-06
4772.59 3.25296e-06
4782.65 3.33372e-06
4792.72 3.55572e-06
4802.81 5.19738e-06
4812.92 5.15287e-06
4823.05 9.55847e-06
4833.2 5.63441e-06
4843.37 7.33724e-06
4853.56 8.48933e-06
4863.77 6.70081e-06
4874 6.93534e-06
4884.25 8.096e-06
4894.52 6.14351e-06
4904.81 5.07398e-06
4915.12 5.2414e-06
4925.44 5.40525e-06
4935.79 8.1597e-06
4946.16 1.04522e-05
4956.55 8.20037e-06
4966.96 1.34707e-05
4977.39 1.30252e-05
4987.84 9.76051e-06
4998.31 7.09205e-06
5008.8 7.01715e-06
5019.31 4.68533e-06
5029.84 3.79109e-06
5040.39 4.35656e-06
5050.97 7.00165e-06
5061.56 4.10203e-06
5072.18 6.04031e-06
5082.81 1.00152e-05
5093.47 1.17874e-05
5104.14 8.63716e-06
5114.84 5.86694e-06
5125.56 4.46957e-06
5136.3 7.35556e-06
5147.06 6.12479e-06
5157.84 7.30364e-06
5168.64 5.97731e-06
5179.47 5.49698e-06
5190.31 5.90158e-06
5201.18 6.0665e-06
5212.07 5.72052e-06
5222.98 5.49567e-06
5233.91 4.48771e-06
5244.86 5.1011e-06
5255.84 3.2608e-06
5266.83 3.09498e-06
5277.85 3.30532e-06
5288.89 5.28673e-06
5299.95 6.08335e-06
5311.04 1.02395e-05
5322.14 1.18221e-05
5333.27 9.83434e-06
5344.42 7.34678e-06
5355.59 4.21071e-06
5366.78 3.59986e-06
5378 2.90866e-06
5389.24 4.25518e-06
5400.5 1.61745e-05
5411.78 9.51267e-06
5423.08 1.23832e-05
5434.41 7.72154e-06
5445.76 8.19875e-06
5457.14 4.941e-06
5468.53 5.48737e-06
5479.95 6.31463e-06
5491.39 5.49647e-06
5502.85 3.19027e-06
5514.34 1.76437e-06
5525.85 3.4424e-06
5537.38 4.28326e-06
5548.94 3.07982e-06
5560.52 5.07153e-06
5572.12 8.62428e-06
5583.75 5.84718e-06
5595.39 1.19116e-05
5607.07 1.55819e-05
5618.76 1.39718e-05
5630.48 5.37955e-06
5642.22 4.49027e-06
5653.99 7.29536e-06
5665.78 6.77498e-06
5677.59 1.09871e-05
5689.43 1.03953e-05
5701.29 1.48476e-05
5713.18 1.99421e-05
5725.09 1.64952e-05
5737.02 7.31145e-06
5748.98 3.19015e-06
5760.96 2.03314e-06
5772.96 1.33737e-06
5784.99 2.69442e-06
5797.05 2.68021e-06
5809.13 6.31617e-06
5821.23 2.11394e-05
5833.36 1.51261e-05
5845.51 2.53254e-05
5857.69 1.12871e-05
5869.89 7.28978e-06
5882.11 6.89866e-06
5894.37 5.25351e-06
5906.64 2.50159e-06
5918.94 8.49801e-06
5931.27 1.31704e-05
5943.62 1.16572e-05
5956 9.73551e-06
5968.4 1.66907e-05
5980.83 1.26523e-05
5993.28 4.72159e-06
6005.76 5.66956e-06
6018.26 6.52159e-06
6030.79 3.19954e-06
6043.34 2.60188e-06
6055.92 3.40817e-06
6068.53 3.69365e-06
6081.16 1.41473e-05
6093.82 1.25783e-05
6106.5 3.69512e-06
6119.21 3.39112e-06
6131.95 3.99981e-06
6144.71 2.95173e-06
6157.5 8.12612e-06
6170.31 6.19892e-06
6183.15 8.59153e-06
6196.02 7.04925e-06
6208.92 3.64896e-06
6221.84 3.8845e-06
6234.78 5.82756e-06
6247.76 7.09333e-06
6260.76 8.41516e-06
6273.79 7.93683e-06
6286.84 6.62423e-06
6299.92 2.9736e-06
6313.03 5.25375e-06
6326.17 7.635e-06
6339.33 7.15098e-06
6352.52 1.16714e-05
6365.74 1.2775e-05
6378.98 9.93864e-06
6392.25 9.20422e-06
6405.55 8.81622e-06
6418.88 3.45227e-06
6432.24 2.11746e-06
6445.62 9.86683e-06
6459.03 7.12158e-06
6472.47 1.03793e-05
6485.94 7.75445e-06
6499.43 1.72095e-05
6512.96 8.87355e-06
6526.51 8.91354e-06
6540.09 4.87722e-06
6553.7 4.18166e-06
6567.33 3.60296e-06
6581 3.42963e-06
6594.69 4.41592e-06
6608.42 5.41159e-06
6622.17 8.80603e-06
6635.95 1.04714e-05
6649.76 8.36485e-06
6663.6 6.38915e-06
6677.46 5.43107e-06
6691.36 4.48513e-06
6705.29 5.23226e-06
6719.24 4.51421e-06
6733.23 3.1948e-06
6747.24 2.93164e-06
6761.28 5.13819e-06
6775.36 9.22375e-06
6789.46 6.25167e-06
6803.59 9.66732e-06
6817.75 8.17553e-06
6831.95 1.02164e-05
6846.17 6.34787e-06
6860.42 9.64004e-06
6874.7 6.10503e-06
6889.02 9.42571e-06
6903.36 6.8752e-06
6917.74 5.42579e-06
6932.14 3.74544e-06
6946.57 5.81932e-06
6961.04 5.15256e-06
6975.54 7.43199e-06
6990.06 6.27581e-06
7004.62 1.38126e-05
7019.21 8.85079e-06
7033.83 4.98318e-06
7048.48 3.95565e-06
7063.17 4.73623e-06
7077.88 9.30741e-06
7092.63 1.19376e-05
7107.4 6.43595e-06
7122.21 7.35883e-06
7137.05 6.03074e-06
7151.93 6.96847e-06
7166.83 7.3649e-06
7181.77 4.16305e-06
7196.74 5.71669e-06
7211.74 8.4371e-06
7226.77 1.16355e-05
7241.83 9.99146e-06
7256.93 1.31079e-05
7272.06 1.5332e-05
7287.22 6.07198e-06
7302.42 7.3937e-06
7317.65 5.74387e-06
7332.91 7.87054e-06
7348.2 8.9982e-06
7363.53 1.32659e-05
7378.89 1.39248e-05
7394.28 1.59227e-05
7409.71 1.21888e-05
7425.17 2.98611e-06
7440.66 2.62078e-06
7456.19 3.0306e-06
7471.75 2.95546e-06
7487.34 3.32015e-06
7502.97 4.28866e-06
7518.63 4.0036e-06
7534.33 8.03035e-06
7550.06 7.7989e-06
7565.82 5.0758e-06
7581.62 4.41884e-06
7597.46 1.21259e-05
7613.32 1.39132e-05
7629.23 1.56493e-05
7645.16 1.6335e-05
7661.13 7.78296e-06
7677.14 1.17947e-05
7693.18 1.17712e-05
7709.26 1.02114e-05
7725.37 5.65066e-06
7741.52 3.22999e-06
7757.7 3.57778e-06
7773.92 7.45138e-06
7790.18 1.32776e-05
7806.47 1.23796e-05
7822.79 1.19827e-05
7839.15 8.60289e-06
7855.55 4.38193e-06
7871.98 6.2464e-06
7888.45 9.8855e-06
7904.96 8.94072e-06
7921.5 6.39962e-06
7938.08 1.05627e-05
7954.7 4.7862e-06
7971.35 5.4619e-06
7988.04 5.06144e-06
8004.77 7.60857e-06
8021.53 6.45136e-06
8038.33 1.27167e-05
8055.17 1.34886e-05
8072.04 1.30289e-05
8088.95 1.1132e-05
8105.9 1.18884e-05
8122.89 1.1869e-05
8139.92 1.5104e-05
8156.98 8.99108e-06
8174.08 1.05669e-05
8191.22 8.85469e-06
8208.4 7.8083e-06
8225.61 7.24526e-06
8242.87 7.361e-06
8260.16 6.73212e-06
8277.49 6.0241e-06
8294.86 4.81749e-06
8312.27 7.43261e-06
8329.72 4.93624e-06
8347.21 5.19955e-06
8364.73 7.98004e-06
8382.3 5.3208e-06
8399.9 5.0416e-06
8417.55 5.71958e-06
8435.23 7.73387e-06
8452.96 1.1496e-05
8470.72 1.38484e-05
8488.52 1.79977e-05
8506.37 1.05895e-05
8524.25 1.17468e-05
8542.18 3.55451e-06
8560.14 5.23176e-06
8578.15 6.0009e-06
8596.19 9.56697e-06
8614.28 9.52374e-06
8632.41 1.61644e-05
8650.58 1.36579e-05
8668.79 6.87962e-06
8687.04 1.06152e-05
8705.33 1.2826e-05
8723.67 8.44417e-06
8742.04 5.1902e-06
8760.46 6.99935e-06
8778.92 7.16937e-06
8797.42 6.83086e-06
8815.97 1.93338e-05
8834.55 2.05449e-05
8853.18 2.08301e-05
8871.85 1.38016e-05
8890.57 1.02646e-05
8909.32 5.93906e-06
8928.12 6.3754e-06
8946.96 5.65162e-06
8965.85 4.95479e-06
8984.78 7.03449e-06
9003.75 8.81301e-06
9022.77 1.41871e-05
9041.83 1.00424e-05
9060.93 1.28625e-05
9080.08 1.47261e-05
9099.27 1.71477e-05
9099.27 1000
10612.6 1000
10612.6 1.46230806532e-05
10635.4 6.60591792797e-06
10658.2 9.78763198034e-06
10681.1 2.45366427759e-06
10704.1 1.95418706459e-06
10727.1 1.83786217445e-06
10750.2 2.17043462268e-06
10773.4 4.26663698661e-06
10796.6 4.5628833839e-06
10819.8 4.82111316205e-06
10843.1 6.06634952061e-06
10866.5 6.4117760107e-06
10889.9 6.97397864189e-06
10913.4 5.10597866201e-06
10936.9 5.53346909552e-06
10960.5 1.36206204274e-05
10984.2 1.51982909356e-05
11007.9 1.28215861435e-05
11031.7 7.59648345595e-06
11055.5 6.07398407124e-06
11079.4 3.93597251334e-06
11103.3 2.34894230134e-06
11127.3 3.69658620156e-06
11151.4 2.89404707702e-06
11175.5 2.55626524616e-06
11199.7 8.68742422215e-06
11223.9 8.27080914415e-06
11248.2 8.03440832964e-06
11272.6 8.47592853194e-06
11297.0 4.77349137213e-06
11321.5 4.10133564798e-06
11346.0 2.67561486105e-06
11370.6 8.18003968394e-06
11395.3 7.25108483549e-06
11420.0 5.55147438682e-06
11444.8 6.70505549045e-06
11469.6 6.88721821664e-06
11494.5 9.80030260341e-06
11519.5 9.08854128236e-06
11544.5 2.39269658099e-06
11569.6 2.28657080383e-06
11594.7 2.3081168167e-06
11620.0 2.21323534453e-06
11645.2 4.23250490454e-06
11670.6 4.70262194498e-06
11696.0 3.7396606901e-06
11721.5 1.0352653077e-05
11747.0 1.34214413865e-05
11772.6 8.79933231514e-06
11798.2 5.37302070074e-06
11824.0 1.9245275612e-06
11849.8 3.51715251594e-06
11875.6 2.327732627e-06
11901.5 8.04681739775e-06
11927.5 1.07971019987e-05
11953.6 8.78728676694e-06
11979.7 7.21998408059e-06
12005.9 4.45084878159e-06
12032.1 4.11728305101e-06
12058.4 2.54899071969e-06
12084.8 4.11752720564e-06
12111.2 7.98902356839e-06
12137.8 9.9900502513e-06
12164.3 1.23299027601e-05
12191.0 5.47952590577e-06
12217.7 4.64077898437e-06
12244.5 2.77768054009e-06
12271.3 1.98665473881e-06
12298.2 2.20660397743e-06
12325.2 3.2529620091e-06
12352.3 3.96953324359e-06
12379.4 5.20301355711e-06
12406.6 8.21678126335e-06
12433.9 7.5382832905e-06
12461.2 9.68342900683e-06
12488.6 8.70187859433e-06
12516.1 6.10482977083e-06
12543.6 4.90223233558e-06
12571.2 3.87928837448e-06
12598.9 1.85348844905e-06
12626.6 4.35134807557e-06
12654.5 6.14601889827e-06
12682.4 6.98913864282e-06
12710.3 8.29423962166e-06
12738.4 7.34329713034e-06
12766.5 4.51736514044e-06
12794.7 7.53018857522e-06
12822.9 7.70831256404e-06
12851.3 7.18154380108e-06
12879.7 5.84469251398e-06
12908.1 4.05348389025e-06
12936.7 3.24221834701e-06
12965.3 2.90978700868e-06
12994.0 3.69344423074e-06
13022.8 3.05344872035e-06
13051.6 5.30334570718e-06
13080.5 4.0252091623e-06
13109.5 5.0957426311e-06
13138.6 2.92129930395e-06
13167.8 3.30117949722e-06
13197.0 2.46679506255e-06
13226.3 3.00570019587e-06
13255.7 3.09097204991e-06
13285.1 3.14555766964e-06
13314.6 2.23164470366e-06
13344.2 3.90030696068e-06
13373.9 4.45023360785e-06
13403.7 5.01635107227e-06
13433.5 5.36828951684e-06
13463.4 5.33501681765e-06
13493.4 4.20430081401e-06
13523.5 6.06093603258e-06
13553.7 6.7822114848e-06
13583.9 6.80517747172e-06
13614.2 6.19497582714e-06
13644.6 5.79461755935e-06
13675.1 3.0948208446e-06
13705.6 3.5562123496e-06
13736.3 3.39868354946e-06
13767.0 3.51710870541e-06
13797.8 3.64220946865e-06
13828.7 3.80022601096e-06
13859.6 4.30373932316e-06
13890.7 4.87826552309e-06
13921.8 5.60614645787e-06
13953.0 5.80377342118e-06
13984.3 5.2938517091e-06
14015.7 4.37143265365e-06
14047.1 3.81803787128e-06
14078.7 4.05760061379e-06
14110.3 4.53961769436e-06
14142.0 4.98266711897e-06
14173.8 6.96069630328e-06
14205.7 6.58678004958e-06
14237.6 7.02684398776e-06
14269.7 7.3976869175e-06
14301.8 7.29072537421e-06
14334.0 6.95143265133e-06
14366.3 6.20139478713e-06
14398.7 5.33111892863e-06
14431.2 4.81463707451e-06
14463.8 3.46255985379e-06
14496.5 4.36698015314e-06
14529.2 4.2587094676e-06
14562.0 4.83127487828e-06
14595.0 3.74028262758e-06
14628.0 5.53842687067e-06
14661.1 2.80740220521e-06
14694.3 2.64296575641e-06
14727.5 5.14165561189e-06
14760.9 5.18777779476e-06
14794.4 4.54254575971e-06
14827.9 4.76695922162e-06
14861.6 3.71351916239e-06
14895.3 8.49793555186e-06
14929.2 3.94277688009e-06
14963.1 7.64356936744e-06
14997.1 7.77780326389e-06
15031.2 7.39805403075e-06
15065.4 7.47415020036e-06
15099.7 7.52877149331e-06
15134.1 6.82161318133e-06
15168.6 4.590716638e-06
15203.1 4.08062008184e-06
15237.8 3.54420168544e-06
15272.6 3.23216376602e-06
15307.4 2.99940111185e-06
15342.4 2.79218315302e-06
15377.5 2.70289558237e-06
15412.6 3.14557320835e-06
15447.9 3.84638897707e-06
15483.2 5.2443831862e-06
15518.7 9.2001175809e-06
15554.2 7.29019693874e-06
15589.8 7.54513510199e-06
15625.6 7.25894615113e-06
15661.4 6.75544965428e-06
15697.4 6.34570907931e-06
15733.4 4.20610782035e-06
15769.5 3.25061763575e-06
15805.8 3.71466322873e-06
15842.1 1.09599434497e-05
15878.6 6.16252794819e-06
15915.1 8.38650100243e-06
15951.8 6.85672553468e-06
15988.5 6.26557620469e-06
16025.4 6.10840053189e-06
16062.3 7.23455348509e-06
16099.4 3.72612164793e-06
16136.6 3.52365297085e-06
16173.8 4.02893661853e-06
16211.2 3.93399844184e-06
16248.7 6.18237339028e-06
16286.3 2.89976977966e-06
16324.0 2.50428937809e-06
16361.8 3.02311407668e-06
16399.7 2.62877400242e-06
16437.7 3.20179713021e-06
16475.8 5.35035462589e-06
16514.1 6.87610605028e-06
16552.4 8.06990015805e-06
16590.9 1.05771125199e-05
16629.4 1.05894235603e-05
16668.1 5.25027585104e-06
16706.9 3.13446945704e-06
16745.7 2.78299254864e-06
16784.8 2.98161294314e-06
16823.9 3.79331838782e-06
16863.1 4.72490092412e-06
16902.4 5.93971944235e-06
16941.9 4.86187841759e-06
16981.4 1.4316181664e-05
17021.1 1.0654001605e-05
17060.9 8.43729894651e-06
17100.8 7.71112418616e-06
17140.8 7.2000328049e-06
17181.0 7.15882051354e-06
17221.2 7.61947686545e-06
17261.6 6.53886684443e-06
17302.1 6.09422577263e-06
17342.7 6.73768701398e-06
17383.4 8.67657695793e-06
17424.3 1.43298270284e-05
17465.2 8.12596413634e-06
17506.3 6.13508254662e-06
17547.5 3.97009757636e-06
17588.8 2.96966837596e-06
17630.3 1.67432707897e-06
17671.8 2.10113241607e-06
17713.5 2.50615511805e-06
17755.3 2.99774961478e-06
17797.2 3.35450741635e-06
17839.3 5.25341260743e-06
17881.5 6.69353568265e-06
17923.8 6.66332280435e-06
17966.2 8.39561228738e-06
18008.7 8.06573199996e-06
18051.4 7.77605609061e-06
18094.2 5.64923419522e-06
18137.1 7.66464115116e-06
18180.2 6.57792057588e-06
18223.4 5.11050736464e-06
18266.7 8.4344596715e-06
18310.1 5.32359488361e-06
18353.7 8.5141111867e-06
18397.4 5.10469684898e-06
18441.2 1.34951693575e-05
18485.2 1.00875629105e-05
18529.3 8.87872788737e-06
18573.5 4.16251971746e-06
18617.8 3.26249557995e-06
18662.3 2.77121561012e-06
18706.9 2.17849511959e-06
18751.7 2.6231616923e-06
18796.6 4.17148615223e-06
18841.6 9.35510538723e-06
18886.8 9.034174105e-06
18932.1 9.19466863772e-06
18977.5 5.94346370528e-06
19023.1 1.03166869964e-05
19068.8 6.68760685351e-06
19114.6 6.0524161682e-06
19160.6 3.68842740436e-06
19206.7 2.5884513489e-06
19253.0 7.56957568583e-06
19299.4 1.02885648493e-05
19346.0 9.02547486269e-06
19392.6 1.00214549025e-05
19439.5 8.62907167795e-06
19486.5 8.39547212316e-06
19533.6 6.51706391018e-06
19580.8 7.44130428179e-06
19628.2 5.49319445196e-06
19675.8 7.0674767489e-06
19723.5 5.58033967066e-06
19771.4 6.00027868184e-06
19819.4 5.44960482043e-06
19867.5 4.72883520904e-06
19915.8 3.99917655262e-06
19964.2 3.65042625843e-06
20012.8 5.86289089958e-06
20061.6 9.08983214074e-06
20110.5 8.68962681821e-06
20159.5 1.16496838184e-05
20208.7 1.02634815216e-05
20258.1 1.13243150723e-05
20307.6 1.00532351947e-05
20357.2 3.44898736068e-06
20407.0 7.26925373276e-06
20457.0 7.81068515232e-06
20507.1 7.89871238615e-06
20557.4 6.10611949016e-06
20607.9 7.82005718068e-06
20658.5 9.65133668524e-06
20709.2 9.74777253784e-06
20760.2 9.06082404252e-06
20811.3 7.22674894763e-06
20862.5 6.93283728085e-06
20913.9 3.11517650637e-06
20965.5 3.68787328208e-06
21017.2 3.79688946968e-06
21069.1 2.8864146627e-06
21121.2 3.38612649608e-06
21173.4 1.07161931309e-05
21225.8 1.57475326308e-05
21278.4 1.67585966833e-05
21331.1 1.53572105975e-05
21384.0 1.2921624856e-05
21437.1 4.77506798111e-06
21490.3 3.83386115964e-06
21543.7 4.19834906236e-06
21597.3 3.67487109744e-06
21651.1 2.61476314063e-06
21705.0 2.25578903859e-06
21759.1 4.77042779267e-06
21813.4 5.00825070555e-06
21867.8 6.75496793253e-06
21922.5 4.95131308378e-06
21977.3 7.51347723336e-06
22032.3 1.17337383114e-05
22087.4 7.66731483413e-06
22142.8 8.35456001585e-06
22198.3 7.95922618583e-06
22254.0 7.2376071061e-06
22309.9 5.67592730061e-06
22366.0 5.44673032994e-06
22422.3 3.08936180746e-06
22478.7 5.69825472376e-06
22535.3 5.82447298107e-06
22592.1 3.7010463981e-06
22649.2 5.62304757157e-06
22706.3 5.80417423862e-06
22763.7 5.25995285309e-06
22821.3 6.80448128234e-06
22879.1 4.95982758846e-06
22937.0 1.15128136997e-05
22995.2 1.03479009398e-05
23053.5 7.47839116447e-06
23112.1 1.4332767361e-05
23170.8 7.30001256229e-06
23229.7 7.94455125405e-06
23288.9 6.07594068841e-06
23348.2 3.36240046293e-06
23407.7 5.00255675441e-06
23467.4 2.57267682372e-06
23527.4 5.03659390066e-06
23587.5 5.73094336627e-06
23647.8 6.22593057206e-06
23708.4 1.08137695867e-05
23769.1 1.39250586633e-05
23830.1 1.19512733081e-05
23891.2 1.16967760659e-05
23952.6 5.77072994717e-06
24014.2 1.0487762271e-05
24076.0 6.6235899219e-06
24137.9 6.25195093891e-06
24200.2 9.52508422334e-06
24262.6 1.12258699753e-05
24325.2 7.11136824433e-06
24388.1 4.15169957924e-06
24451.2 5.36716198429e-06
24514.4 5.20830679019e-06
24577.9 5.62909581417e-06
24641.7 6.41205008893e-06
24705.6 9.1032312567e-06
24769.8 9.64894741927e-06
24834.2 9.2577331859e-06
24898.8 9.06724117799e-06
24963.7 5.63205662112e-06
25028.7 3.98694462814e-06
25094.0 3.70387375974e-06
25159.6 3.737296818e-06
25225.3 4.89741673058e-06
25291.3 8.01398718284e-06
25357.5 1.51465791472e-05
25424.0 1.35262056663e-05
25490.7 1.31498029898e-05
25557.6 9.99505531319e-06
25624.8 8.86784183805e-06
25692.2 4.38660594862e-06
25759.8 4.57021636348e-06
25827.7 6.34094817821e-06
25895.9 1.25572784207e-05
25964.2 1.42347100451e-05
26032.8 1.2378613601e-05
26101.7 1.19412933387e-05
26170.8 1.1974027113e-05
26240.2 7.66198959011e-06
26309.8 1.29918007978e-05
26379.7 1.21819262294e-05
26449.8 1.69790700684e-05
26520.1 1.72358750355e-05
26590.8 1.13859601408e-05
26661.7 9.41115478105e-06
26732.8 1.28589964926e-05
26804.2 2.93885995566e-06
26875.9 5.13245609488e-06
26947.8 4.05873435552e-06
27020.0 6.57949805101e-06
27092.4 6.94936389755e-06
27165.2 8.45684007e-06
27238.1 9.93466083692e-06
27311.4 1.75437291052e-05
27384.9 1.69134195154e-05
27458.7 1.9280877239e-05
27532.8 5.88579289224e-06
27607.2 8.63597426307e-06
27681.8 6.76994640115e-06
27756.7 5.26416979704e-06
27831.9 3.83493574356e-06
27907.4 4.33869833038e-06
27983.1 4.81430195896e-06
28059.2 7.34436882895e-06
28135.5 1.81352049459e-05
28212.1 2.20102482955e-05
28289.0 2.22990356031e-05
28366.3 1.68383406224e-05
28443.7 6.87724767684e-06
28521.5 5.4404651516e-06
28599.6 4.05320737271e-06
28678.0 5.78619861859e-06
28756.7 7.2639000338e-06
28835.7 7.71220059421e-06
28915.0 1.09609642629e-05
28994.6 1.38967070045e-05
29074.5 1.36108311775e-05
29154.7 9.93976185048e-06
29235.2 9.48173083895e-06
29316.0 1.04044965116e-05
29397.2 4.20537935782e-06
29478.7 4.4365174788e-06
29560.5 5.21908023427e-06
29642.6 7.20387472562e-06
29725.0 1.23257390195e-05
29807.8 1.4017342096e-05
29890.8 9.39248443836e-06
29974.2 1.00789894345e-05
30058.0 8.82822864146e-06
30142.0 1.11533348177e-05
30226.5 1.00287344921e-05
30311.2 6.81117922617e-06
30396.3 1.39939460589e-05
30481.7 1.37746550303e-05
30567.5 1.05166356081e-05
30653.6 1.05140108958e-05
30740.0 1.50105240576e-05
30826.8 1.13011298182e-05
30914.0 6.89329040648e-06
31001.5 6.22092929006e-06
31089.3 1.02487090225e-05
31177.5 6.31200585041e-06
31266.1 1.30856500408e-05
31355.1 1.410491254e-05
31444.4 1.60282324435e-05
31534.0 1.19604691736e-05
31624.1 1.19240226418e-05
31714.5 6.85938660176e-06
31805.3 6.4558523037e-06
31896.4 9.88904899772e-06
31988.0 1.06742495291e-05
32079.9 1.02246217161e-05
32172.2 9.81936420274e-06
32264.9 1.33208365139e-05
32358.0 1.00299894828e-05
32451.4 1.36200981075e-05
32545.3 1.35287108614e-05
32639.6 8.68127809935e-06
32734.2 7.95505605491e-06
32829.3 4.52485199379e-06
32924.8 9.13490477467e-06
33020.6 1.26717800595e-05
33116.9 1.64009987159e-05
33213.6 1.83792246855e-05
33310.7 2.18538716672e-05
33408.3 2.00180882547e-05
33506.2 1.00898839416e-05
33604.6 1.01211247172e-05
33703.4 8.39892344768e-06
33802.6 7.16261480906e-06
33902.3 7.52371215882e-06
34002.4 6.22911407356e-06
34102.9 7.2788974766e-06
34203.9 9.22309732981e-06
34305.3 1.13954121633e-05
34407.2 1.83708208845e-05
34509.5 1.71622589405e-05
34612.3 2.66304936512e-05
34715.5 1.66258701937e-05
34819.2 1.83374427539e-05
34923.4 1.33300705651e-05
35028.0 1.52039837666e-05
35133.1 7.17243062763e-06
35238.7 1.52883455822e-05
35344.7 8.74534619775e-06
35451.3 2.73850118205e-05
35558.3 2.8128009033e-05
35665.8 2.01418233008e-05
35773.8 2.04175625896e-05
35882.3 1.79850590275e-05
35991.3 1.43539868487e-05
36100.7 8.84552343977e-06
36210.8 9.35211568852e-06
36321.3 5.65549444986e-06
36432.3 1.62819912656e-05
36543.8 1.02260892198e-05
36655.9 1.02997889798e-05
36768.5 1.01152351982e-05
36881.6 1.05079480978e-05
36995.3 1.05372526247e-05
37109.5 1.00987710955e-05
37224.2 9.35720588302e-06
37339.5 8.45447056368e-06
37455.3 4.74012810943e-06
37571.7 1.18180646786e-05
37688.7 1.68272444961e-05
37806.2 2.06485457719e-05
37924.3 2.79720173873e-05
38043.0 2.21897606573e-05
38162.2 1.93760977324e-05
38282.0 1.61736040909e-05
38402.4 1.07855287652e-05
38523.4 1.58042930687e-05
38645.0 1.72848844544e-05
38767.2 1.77783656955e-05
38890.0 1.72886546841e-05
39013.4 1.68501102274e-05
39137.5 1.75546888743e-05
39262.1 2.33642246712e-05
39387.4 2.07291619089e-05
39513.3 2.51898071575e-05
39639.9 1.73305228039e-05
39767.1 1.48157581327e-05
39894.9 1.31741731643e-05
40023.4 1.2915993755e-05
40152.6 1.13637275849e-05
40282.4 1.61485690955e-05
40412.9 1.88414574645e-05
40544.1 2.0617003214e-05
40676.0 2.08841828583e-05
40808.5 2.05523601863e-05
40941.8 3.08383024496e-05
41075.7 1.65896936347e-05
41210.3 1.46026300659e-05
41345.7 1.51208432508e-05
41481.8 1.36734608706e-05
41618.6 1.66116925633e-05
41756.2 1.12726923934e-05
41894.5 1.32484167566e-05
42033.5 1.70036320924e-05
42173.3 2.08131489803e-05
42313.8 2.44844997128e-05
42455.1 2.74620668964e-05
42597.2 2.84816195068e-05
42740.1 1.5086268338e-05
42883.8 2.41461843335e-05
43028.2 6.7281242154e-06
43173.5 9.01352600055e-06
43319.6 1.05214026799e-05
43466.5 1.06269073544e-05
43614.2 1.66876438637e-05
43762.8 1.19845111693e-05
43912.2 1.21507927823e-05
44062.5 1.28996308664e-05
44213.6 1.46658012829e-05
44365.6 1.7973646058e-05
44518.4 2.31710146359e-05
44672.2 2.70216561563e-05
44826.9 2.92999412528e-05
44982.4 3.12090521512e-05
45138.9 3.12624946609e-05
45296.3 3.13058680295e-05
45454.6 3.52528615114e-05
45613.9 2.75174975819e-05
45774.1 2.45520680192e-05
45935.3 1.51590433758e-05
46097.5 1.20129428603e-05
46260.6 1.07944171398e-05
46424.8 1.09534501529e-05
46589.9 1.90619536117e-05
46756.1 2.36737559177e-05
46923.3 5.65759257535e-05
47091.5 2.99952054686e-05
47260.8 2.9123356789e-05
47431.1 1.61006249944e-05
47602.5 1.72536793958e-05
47775.0 2.03415560301e-05
47948.6 2.55889691844e-05
48123.3 1.52344434846e-05
48299.1 2.15316274258e-05
48476.0 1.87401630033e-05
48654.1 2.93594347313e-05
48833.4 1.36177869451e-05
49013.8 2.44532475388e-05
49195.4 1.12247442702e-05
49378.2 7.54994104327e-06
49562.3 1.06447373123e-05
49747.5 1.38839009442e-05
49934.0 1.55574327649e-05
50121.8 1.1725647421e-05
50310.8 6.40837130568e-05
50501.2 5.13222767251e-05
50692.8 3.59086996489e-05
50885.7 2.92478486017e-05
51080.0 9.67947508662e-06
51275.7 1.32221182444e-05
51472.7 2.20813576567e-05
51671.1 2.73955033632e-05
51870.9 2.15569086065e-05
52072.1 1.76360429716e-05
52274.8 1.58395234798e-05
52478.9 1.8729138233e-05
52684.6 2.23539044374e-05
52891.7 3.1549670461e-05
53100.3 3.90351415901e-05
53310.5 4.1915945013e-05
53522.2 4.39246267781e-05
53735.6 3.03573583191e-05
53950.5 1.75234214603e-05
54167.0 2.5769723052e-05
54385.2 1.46917581384e-05
54605.1 2.20068298833e-05
54826.7 2.97597361452e-05
55049.9 2.76431606981e-05
55275.0 2.18176167803e-05
55501.7 3.58710711326e-05
55730.3 3.8252154392e-05
55960.7 3.96720832986e-05
56192.9 3.92814926294e-05
56427.1 3.59846373541e-05
56663.1 2.98203369339e-05
56901.0 3.24799771644e-05
57140.9 3.31391629084e-05
57382.8 3.56441975718e-05
57626.7 3.30077750915e-05
57872.6 2.36785425256e-05
58120.6 2.04544011527e-05
58370.8 2.0151071223e-05
58623.1 1.84585259673e-05
58877.5 1.50809913687e-05
59134.2 3.75900422759e-05
59393.1 4.0374140409e-05
59654.3 3.1792280571e-05
59917.8 2.34584535975e-05
60183.7 3.44357341271e-05
60452.0 2.15633562134e-05
60722.7 2.79783737761e-05
60995.9 2.69884625675e-05
61271.7 2.95702656975e-05
61550.0 3.09993203983e-05
61830.9 2.93029692184e-05
62114.4 2.49493788384e-05
62400.7 2.49220891517e-05
62689.7 2.26214579698e-05
62981.5 1.96147702328e-05
63276.2 3.05650368005e-05
63573.8 3.01318741795e-05
63874.3 1.98331689367e-05
64177.9 3.0256607697e-05
64484.5 3.53925552811e-05
64794.2 4.25475734862e-05
65107.2 5.31212922727e-05
65423.4 5.89231326185e-05
65742.8 5.96633840405e-05
66065.7 5.47469749986e-05
66392.0 4.60926313892e-05
66721.8 3.9820405999e-05
67055.2 3.91880734281e-05
67392.3 3.55344070483e-05
67733.1 3.69176970529e-05
68077.7 3.79885532702e-05
68426.2 4.03229306119e-05
68778.6 4.50208162343e-05
69135.2 4.88243395895e-05
69495.8 5.56910180029e-05
69860.7 4.10154117443e-05
69860.7 1000

